Object Initialization For Ptychographic Scans With Reduced Overlap

X-ray ptychography utilizes overlapping illuminations to reconstruct the object's phase and absorption signal with spatial resolutions much smaller than the focus size. Usually, the illumination overlap is chosen to be between 50% and 60% in order to ensure high quality reconstructions at reasonable scan times and/or doses. Here, we experimentally demonstrate that ptychographic iteration with object instead of flat initialization allows for a significant reduction of the overlap with only a modest loss in reconstruction quality. This approach could prove beneficial for dose sensitive experiments and for rapid feedback overview scans.

==> Notes.txt <==
Overlap
-------

- linear distance, not area overlap
- take two circles of radius r and center-to-center distance a (0<a<2r)
- absolute overlap o_a = 2r-a
- relative overlap o = 1 - a/2r

- sample plane 0.87mm downstream of focus
- probe extent (FWHM) 1.65μm

- photon energy: 6.2 keV
- 2344 scan posititions
- average step size 0.8μm, exposure time 50ms
- scan field 50μm × 30μm
- Average linear overlap is 51%
- In-vacuum Eiger 1.5M at 5.268m, only central 512*512 pixels
- resolution: 29 nm

ach scan consisted of 2344
positions with an average step size of L=0.8 μm and an exposure time of 50 ms per point. The scan
pattern was following a Fermat spiral trajectory [59] and covered a field of view of 50 μm×30 μm.
Given the illumination probe FWHM of Dp =1.65 μm, the average linear overlap [60], defined as
1 − L/Dp , was 51%. The diffraction patterns were collected by an in-vacuum Eiger detector
1.5M [54] placed at a distance of 5.268 m from the sample. Only the central region of 512×512
pixels of the detector was used for the reconstructions presented in this section, which results
in a reconstruction pixel size of 29 nm. The average dose was on average 1.1·104 photons per
object pixel, i.e., 15 photons/nm2. The measured datasets are available in public repository [61]
and the reconstruction codes were published in [22]. Since the reconstruction quality depends


100% der scan punkte: 0.6399 um^2 pro scan point -> average distance is 0.8 um
50% der scan punkte: 1.2799 um^2 pro scan point -> average distance is 1.13 um
25% der scan punkte: 2.5597 um^2 pro scan point -> average distance is 1.599 um

Overlap bei 100% ist 51%
Overlap bei 50% ist 31%
Overlap bei 25% ist 3%
